Gravitational Lensing Corrections in Flat LambdaCDM Cosmology

We compute the deflection angle to order (m/r_0)^2 and m/r_0*Lambda r_0^2 for a light ray traveling in a flat LambdaCDM cosmology which encounters a completely condensed mass region. We use a Swiss cheese model for the inhomogeneities and find that the most significant correction to the Einstein angle occurs not because of the non-linear terms but instead occurs because the condensed mass is embedded in a background cosmology.The Swiss cheese model predicts a decrease in the deflection angle of ~2% for weakly lensed galaxies behind the rich cluster A1689, and that the reduction can be as large as ~5% for similar rich clusters at z\approx 1. Weak lensing deflection angles caused by galaxies can likewise be reduced by as much as ~4%. We show that the lowest order correction in which Lambda appears is proportional to m/r_0*\sqrt{Lambda r_0^2} and could cause as much as a ~0.02% increase in the deflection angle for light that passes through a rich cluster. The lowest order non-linear correction in the mass is proportional to m/r_0*\sqrt{m/r_0} and can increase the deflection angle by ~0.005% for weak lensing by galaxies.

==> RefereeReport2andResponse.txt <==
CHANGES to manuscript ApJ/331668/ART

In the abstract:

a) We removed the word "first" and "second" in describing the order of the correction to avoid confusion.
b) We stated up front that "We use a Swiss cheese model for the inhomogeneities"
and that "The Swiss cheese model predicts"  various effects.

In the text:

c) In eq. (8) we added a speed of light "c".
d) In eq. (28) we corrected a .tex typo in the (\Delta\phi)^3 term.
e) Wording of the paragraph following eq.(33) was slightly improved.

_____________________________________________________________________


Referee report
Article ID:	ApJ/331668/ART
Title:	Gravitational Lensing Corrections in Flat LambdaCDM Cosmology
 	
 	Edited V2

Referee report #2
Article ID: ApJ/331668/ART
Title: Gravitational Lensing Corrections in Flat LambdaCDM Cosmology

>> 1. Does this effect come from the presence of Lambda within the bubble, or only because of the expansion of the boundary?

*************************************************************************************************************
>Because the theory is constrained by GR this question cannot be answered in a straight forward way. One cannot isolate the cause of this effect 
because one cannot arbitrarily vary the expansion of the bubble while keeping \Lambda fixed in the bubble and vice-versa (they are tied to each 
other). The expanding boundary of the bubble (given m), e.g., any background observer including any on the bubble's boundary, is fixed by the 
metric of the background cosmology (and any observer moving relative to that background sees a different bending angle i.e., one may only use 
comoving observers to measure real bending). While in the bubble the photon's orbit is known but its bending angle is not knowable. The 
background observers are not there (and equivalent observers cannot be ascertained in there). You must wait for the photon to emerge and then 
see how it is bent relative to the comoving observers. If one uses stationary observers in the bubble to measure bending they see bending as 
Rindler points out, but it has little to do with bending relative to the cosmic observers.

> In weak field or highly symmetric metrics we often use Newtonian logic in GR to attribute cause and effect. Sometimes the analogy is ok and 
even useful, but in this case it isn't possible.

> There may be some confusion because we divided the calculation of the bending angle alpha into two parts, a static part in (23) and an 
expanding part in (31). This division was only done for mathematical convenience and the two parts do not have separate physical significance, 
i.e., they cannot be separately measured. Lambda happened to be contained entirely in the part we called the expanding part. Only the total 
alpha (32) is physical, i.e., measurable.

------
------
Indeed, the division of the bending angle into two parts is what prompted this question. It seems apparent from the expression that the bulk of 
the bending angle (as measured by background, comoving observers) is due to the motion of the boundary; you already make this point in the last 
paragraph of Section 3. This is relevant, as it suggests that the increased effects due to Lambda may be due to increased boundary motion, 
rather than the presence of Lambda within the void. Since the boundary is an arbitrary cutoff which is not expected to happen physically (at 
least, not in nearly as dramatic a form), this may be pertinent to the questions below.
------
------

RESPONSE:

The reviewer's  observation is correct, we did say the boundary's motion produced the bending term that contains \Lambda, and the reviewer seems satisfied with our modification.

However, the boundary and its motion are not arbitrary as the reviewer remarks. Remove \Lambda from the void and you necessarily remove \Lambda from the 
boundary's expansion (they are tied together). That makes it logically impossible for us to conclude (as the reviewer initially wanted us to) that \Lambda 
in the void didn't cause the bending.

****************************************************************************************************************


>> 2. Is this effect present in the Lambda=0 case? If I set \Lambda=0 in your results, do I get back the same result I would have found in a 
standard FRW/Schwarzschild Swiss cheese model?

*****************************************************************************************************************
> Our results with Lambda = 0 are new and are exactly what you get when you use FRW/Schwarzschild Swiss cheese. The linear term differs from the 
pure Einstein value by a cosine cubed term and was restated for clarity in a new equation (33).

------
------
This is a nice result. It appears this linear expression (eq. 33) is independent of Lambda. So the Lambda effects are at least second order? 
This seems to contradict some other statements in the paper (e.g., the abstract gives a lowest-order linear correction). Please clarify this in 
the manuscript.
------
------
RESPONSE:

Because there are two small parameters m/r_0 and \Lambda*(r_0)^2  a reader may have found it confusing to follow "first" versus "second" or  
higher order corrections (as demonstrated by the reviewer's remarks). Consequently we have dropped these descriptive words throughout and simply 
given the corrections.


*****************************************************************************************************************

>> 3. Compare your approach to the standard lens equation, and explore the differences which arise (even in the case of Lambda=0).

****************************************************************************************************************
>The standard lens equation uses a deflection angle computed for rest observers in a perturbed flat spacetime at an infinite distance away from 
a stationary deflecting mass. All non-linear effects are neglected. That deflection angle is geometrically used in the lens equation as if it 
occurred at minimum impact. To lowest order (and only to lowest order) this angle is the same as a sum of Einstein angles all occurring at the 
projected plane of the bounded lens.

> In order to correctly determine the nonlinear effects we had to forgo any projection and correctly match cosmic observers, i.e., the comoving 
observers of the background cosmology, to the deflecting mass concentration. We could not simply assume the observers were at infinity, but 
instead were at a finite distance where the gravity field of the deflector merged back into the background cosmology. Swiss cheese properly 
merges the gravity fields. What we discovered by carefully including the nonlinear terms was that the lens equation doesn't give the correct 
deflection angle for some impacts, i.e., those where you are far out on the Schwarzschild bubble. If you miss the bubble completely there is no 
bending. The lens equation says there is bending. Why the difference? One Newtonian way to think about the difference is that the lens equation 
says the range of a deflecting mass is infinite. The Swiss cheese model says that beyond a certain distance the background gravity dominates and 
the 1/r field is completely homogenized. These are only words to try to understand what GR predicts.

------
------
Yes, these are only words. But we are applying these words to an actual Universe. The question here is not whether your calculation is correct; 
the question is whether it is relevant. As you point out, it is not an approximation, it is an exact solution. This is good. But this alone does 
not make it necessarily better than the approximate solution currently used. You may have found an exact solution which happens not to be 
relevant in our Universe, while the approximate vanilla lensing-equation may in fact be more appropriate. For example, the lensing effects of a 
galaxy in a void (in the large-scale structure sense) in our Universe may have gravitational effects well beyond its Swiss cheese radius. I 
don't think this is firmly established either way; but it's premature to assume your exact solution describes this situation better than the 
perturbed one.

This in no way lessens the value of your results. But I think it is premature to claim, de facto, that your model of the Universe is the correct 
one. On the face of it, your model is grossly unphysical: in reality, every galaxy is not surrounded by a bubble with a sharp wall cutoff. This 
is simply not the Universe we see. Perhaps your exact solution is a better *approximation* to the Universe than the approximate one currently 
being used. However, I don't see this having been established in this paper.
------
------
RESPONSE:

The reviewer's remarks relating to items 3. and 4. are related. The reviewer is persistent in pointing out the obvious: the validity of our results depend 
on the applicability of our model and consequently our predictions may not be an improvement to the standard Einstein predictions.

This paper is not intended to argue the case that that Swiss cheese lensing is better than standard lensing but only to introduce Swiss cheese 
lensing and compute the bending angle it predicts to a higher accuracy than the standard theory can.  A raging argument about the effects of 
Lambda has existed in the literature and this paper should settle that argument.

The reviewer's skepticism about using Swiss cheese seems to be with its unphysical mass distribution. This is understandable and common. 
Fortunately for us it is the gravity field of Swiss cheese that is important in our calculation and not the mass distribution. To lessen the 
aversion to the unphysical mass density of the cheese boundary, the cheese can be replaced by additional evacuated Kottler holes (as long as 
they are non-overlapping).  The deflection caused by the gravity field of a single condensation remains exactly what we have given, even when 
the cheese is completely gone. The difference in the lowest order Swiss cheese lensing results eq.(33) and conventional lensing results is that 
our Swiss cheese cosmology is homogeneous on a scale the size of the Kottler vacuole causing the deflection, whereas conventional lensing isn't 
homogeneous on any scale. In conventional lensing all lenses are taken as positive additions to the mean density and thus have infinite range. 
This is an obvious shortcoming of conventional lensing that is corrected by Swiss cheese.


*****************************************************************************************************************

>> 4. At present I don't feel you've "proven" that there is a 2% change in the deflection for A1689. These results are based on your approximation being valid in this regime, and in particular, on the statement that the boundary evolution causes a net effect as the photons traverse the void. It will take significant more work to establish this definitively. For example, one could imagine N-body simulations directly addressing these questions (since in these simulations \phi is everywhere small, so they should be a good description). However, to resolve the void crossing effect one would need much finer timesteps than are usually done. This would be straightforward to simulate (since the higher resolution is only required while the photons are near the cluster). However, such calculations are beyond the scope of this paper. Nonetheless, without such confirmation, I don't feel the paper can make the (highly important and potentially controversial) claim that the lens equation, and all lensing calculations to date, need to be modified at the few percent level. You can only make the claim that, IF Swiss cheese is a better description of the Universe than FRW + phi (as is done in conventional lensing), THEN lensing is modified by a few percent.

*****************************************************************************************************************
> We are making an assertion that the current lensing equation is in error (possibly as much as 5%) in some weak lensing circumstances. To prove that we are correct will not be an easy or immediate chore. We also know that it may take time and effort to convince the community of the validity of this linear effect. The source of the effect is the proper insertion (according to GR) of the gravitating effect of the deflecting mass into the gravity of the cosmological background (i.e., the boundary matching of the Schwarzschild hole to the background). The lens equation simply superimposes the deflecting mass on top of the cosmic background and assumes its range is infinite. These assumptions are not GR inspired or GR consistent. We have however left some wiggle room as the referee requested and qualified our claims in the introduction by "if the shielding predicted by boundary matching in Swiss cheese is accurate..."

> Constructing N-body simulations to prove or disprove this effect is well beyond the scope of this paper. One problem would be to figure out 
how to make N-body Newtonian gravity consistent with GR boundary matching without using Swiss cheese, (the GR solution you are trying to confirm 
or disprove). In some sense Swiss cheese is the only N-body GR solution known (cut out N non-overlaping holes and put in N masses).

****************************************************************************************************************

>> In conclusion, although I am unconvinced that standard lensing approaches need to be modified at the level claimed in the abstract, this 
paper is the first to make a compelling case that there are indeed lensing effects due to Lambda which may need to be considered.

*****************************************************************************************************************
> We feel that we have settled the Lambda debate by using an exact GR solution. Unfortunately or fortunately it came with a price, the current 
lensing equation has some flaws that will need correcting in the future when high precision lensing observations are available.
*****************************************************************************************************************
------
------
As I have mentioned previously, these results certainly merit publication. I thank the authors for qualifying their results in the introduction. 
I feel an additional qualification in the Abstract is warranted, of a similar form ("if the shielding predicted by boundary matching in Swiss 
cheese is accurate", or perhaps, "if every galaxy is shielded by a boundary representing homogeneous and isotropic FRW"). What I think would 
particularly clarify the situation is a line in the abstract to the effect: "These are the only {\em exact} results for gravitational lensing in 
$\Lambda$CDM cosmology, and they predict percent-level deviations in certain cases from the common lensing expressions. However, these exact 
solutions make important assumptions about the nature of matter inhomogeneities, which many not necessarily describe our Universe." Although the 
latter is not essential for publication, I think it will help the community understand the importance of your work.

Once the points listed above are addressed, I think the manuscript will be suitable for publication.
--------
--------
RESPONSE:

 The referee seems to be happy that we made a qualifying remark about our model in the introduction but he now asks for a qualification in the abstract.

We have added a statement about our model being Swiss cheese in the abstract and that our predictions depend on the Swiss cheese model. The readers can immediately accept or reject our results depending on whether they do or do not trust the model. However, it is a little severe to ask us to state the obvious in the abstract, i.e., if our model is inappropriate then our results are not to be trusted. Such a statement is always implied but never appears in the abstract of other calculations including those based on standard lensing theory. We hope our implied qualification in the abstract is sufficient. 

